Physical parameters of 62 eclipsing binary stars using the ASAS-3 data$-$I

We present a detailed light curve analysis of publicly available V band observations of 62 binary stars, mostly contact binaries, obtained by the All Sky Automated Survey (ASAS)-3 project between 2000 and 2009. Eclipsing binaries are important astronomical targets for determining the physical parameters of component stars from the geometry. They provide an independent direct method of measuring the radii of stars. We improved the ASAS determined periods, ephemeris and obtained the Fourier parameters from the phased light curves of these 62 stars. These Fourier parameters were used for preliminary classification of the stars in our sample. The phased light curves were then analysed with the aid of the Wilson-Devinney light curve modelling technique in order to obtain various geometrical and physical parameters of these binaries. The spectroscopic mass ratios as determined from the the radial velocity measurements available in the literature were used as one of the inputs to the light curve modelling. Thus reliable estimations of parameters of these binaries were obtained with combined photometric and spectroscopic data and error estimates were made using the heuristic scan method.

==> table3.dat <==
  11.10009    0.01911   -0.00221    0.18313   -0.00120    0.01004   -0.00030    0.02662    0.00128
   0.00248    0.00344    0.00359    0.00352    0.00356    0.00344    0.00365    0.00356    0.00348
  10.46070    0.01523    0.00084    0.22563   -0.00272    0.00552    0.00157    0.06223   -0.00377
   0.00118    0.00170    0.00164    0.00165    0.00170    0.00163    0.00172    0.00170    0.00165
   8.65492    0.01060   -0.00076    0.15583    0.00097    0.00168   -0.00065    0.02920   -0.00353
   0.00181    0.00264    0.00249    0.00256    0.00257    0.00261    0.00251    0.00252    0.00258
  11.00120    0.10034   -0.01179    0.22871    0.00806    0.06391    0.00053    0.06940   -0.00423
   0.00130    0.00192    0.00176    0.00185    0.00184    0.00186    0.00181    0.00179    0.00188
  10.53448    0.01195   -0.00106    0.28995   -0.00044    0.01128   -0.00032    0.10693    0.00190
   0.00104    0.00145    0.00149    0.00151    0.00143    0.00146    0.00148    0.00149    0.00146
   9.63591    0.00677   -0.00058    0.25950   -0.00234    0.00605    0.00021    0.06771    0.00220
   0.00195    0.00273    0.00280    0.00274    0.00279    0.00281    0.00272    0.00278    0.00275
   8.80081    0.00902   -0.00116    0.10105    0.00172   -0.00095    0.00050    0.01658   -0.00235
   0.00205    0.00299    0.00283    0.00285    0.00297    0.00297    0.00285    0.00300    0.00283
  11.14192    0.11353   -0.00113    0.23675    0.00297    0.07194    0.00207    0.07378    0.00289
   0.00157    0.00225    0.00220    0.00221    0.00224    0.00221    0.00225    0.00227    0.00218
  10.63224    0.00606   -0.00706    0.23059    0.00198    0.00366   -0.00059    0.06428   -0.00365
   0.00140    0.00202    0.00196    0.00199    0.00199    0.00195    0.00204    0.00198    0.00200
   9.74705    0.00659    0.00026    0.16254    0.00019   -0.00101    0.00304    0.03331    0.00149
   0.00178    0.00259    0.00244    0.00248    0.00256    0.00249    0.00250    0.00256    0.00242
  11.30727    0.01636   -0.01630    0.28174   -0.00246    0.00971    0.00094    0.09225    0.00866
   0.00246    0.00350    0.00347    0.00351    0.00345    0.00349    0.00348    0.00361    0.00335
   9.33968    0.01379    0.00098    0.22652   -0.00334    0.00198    0.00356    0.07686   -0.00160
   0.00193    0.00265    0.00280    0.00266    0.00279    0.00277    0.00268    0.00263    0.00281
   8.28518    0.06547   -0.00492    0.19351   -0.00129    0.02069   -0.00012    0.04443    0.00263
   0.00151    0.00213    0.00216    0.00214    0.00215    0.00217    0.00211    0.00208    0.00222
   8.42515    0.03548   -0.00958    0.28062    0.00264    0.01369   -0.00115    0.08500    0.00058
   0.00158    0.00232    0.00216    0.00228    0.00220    0.00229    0.00217    0.00226    0.00221
  10.07978    0.07438   -0.02020    0.16353    0.00601    0.03005   -0.00007    0.03104    0.00488
   0.00100    0.00142    0.00141    0.00139    0.00143    0.00138    0.00144    0.00139    0.00143
   9.45237    0.02353    0.00423    0.24431   -0.00547    0.01546   -0.00472    0.07595   -0.00309
   0.00135    0.00198    0.00183    0.00192    0.00189    0.00194    0.00183    0.00188    0.00189
  11.11164    0.02953   -0.00326    0.27107    0.00140    0.01605    0.00079    0.08191   -0.00297
   0.00137    0.00191    0.00195    0.00188    0.00198    0.00194    0.00192    0.00198    0.00189
  10.27244    0.00392   -0.00033    0.19303   -0.00958   -0.00097    0.00041    0.03317    0.00782
   0.00384    0.00495    0.00591    0.00554    0.00547    0.00540    0.00547    0.00596    0.00502
  10.71256    0.07276   -0.00120    0.19472   -0.00321    0.05669   -0.00336    0.08949   -0.00136
   0.00156    0.00207    0.00232    0.00221    0.00219    0.00223    0.00214    0.00218    0.00219
   8.38361   -0.00092   -0.00082    0.21842    0.00203    0.00112   -0.00105    0.07919   -0.00199
   0.00161    0.00223    0.00232    0.00227    0.00227    0.00229    0.00224    0.00228    0.00225
   8.60591    0.00653   -0.00251    0.21328   -0.00172    0.01617   -0.00019    0.03317    0.00067
   0.00165    0.00239    0.00229    0.00234    0.00234    0.00233    0.00234    0.00234    0.00233
  10.57174   -0.00246    0.00348    0.20993   -0.00387    0.00491    0.00029    0.04093    0.00150
   0.00152    0.00214    0.00217    0.00216    0.00214    0.00215    0.00215    0.00213    0.00217
   9.11516    0.01444    0.00134    0.20959   -0.00199    0.02341    0.00220    0.03635   -0.00023
   0.00160    0.00227    0.00225    0.00222    0.00231    0.00222    0.00232    0.00223    0.00230
  10.02141    0.00876   -0.00619    0.13966   -0.00050   -0.00197    0.00509    0.02282    0.00229
   0.00181    0.00252    0.00259    0.00256    0.00255    0.00253    0.00259    0.00246    0.00268
  10.74230    0.00332   -0.00337    0.12840    0.00308    0.00382   -0.01204    0.10428    0.00344
   0.00122    0.00174    0.00171    0.00173    0.00172    0.00173    0.00172    0.00169    0.00176
   9.63096    0.03151    0.00535    0.17432   -0.00018    0.00762    0.00462    0.03918    0.00004
   0.00193    0.00274    0.00269    0.00283    0.00260    0.00281    0.00262    0.00268    0.00272
  10.38210   -0.00580   -0.00341    0.24293   -0.00388    0.01148   -0.00366    0.05932   -0.00226
   0.00194    0.00270    0.00279    0.00278    0.00270    0.00274    0.00275    0.00269    0.00279
   9.97224    0.01087    0.00074    0.17474   -0.00033    0.01388    0.00214    0.03074   -0.00084
   0.00163    0.00222    0.00238    0.00234    0.00225    0.00227    0.00232    0.00227    0.00231
   9.38934    0.01226   -0.00024    0.09987   -0.00012    0.01024   -0.00218    0.01131    0.00226
   0.00143    0.00197    0.00208    0.00209    0.00196    0.00206    0.00202    0.00208    0.00200
   9.74270    0.00283    0.00478    0.26281    0.00193    0.01573    0.00162    0.05158    0.00009
   0.00182    0.00262    0.00254    0.00253    0.00263    0.00263    0.00255    0.00256    0.00263
   9.01176    0.00650    0.00573    0.15302    0.00197    0.00023    0.00202    0.02842   -0.00140
   0.00127    0.00175    0.00183    0.00182    0.00176    0.00179    0.00178    0.00177    0.00176
   9.06509    0.00891   -0.00330    0.21602   -0.00279    0.00142    0.00086    0.05675   -0.00222
   0.00186    0.00274    0.00250    0.00276    0.00245    0.00260    0.00261    0.00263    0.00259
   9.50392    0.00843   -0.00142    0.23649    0.00169   -0.00078   -0.00250    0.06663    0.00187
   0.00180    0.00256    0.00254    0.00253    0.00256    0.00250    0.00260    0.00263    0.00248
   8.52652    0.01953   -0.02782    0.22280   -0.00113    0.02243   -0.00185    0.04874    0.00358
   0.00167    0.00242    0.00229    0.00236    0.00234    0.00240    0.00230    0.00239    0.00230
  11.53205    0.01303    0.00695    0.35172    0.00250    0.01282    0.00181    0.10647   -0.00561
   0.00215    0.00308    0.00299    0.00302    0.00306    0.00297    0.00310    0.00302    0.00302
  11.28245    0.03237    0.01935    0.23405   -0.00183    0.01581    0.00543    0.06331    0.00119
   0.00185    0.00261    0.00265    0.00264    0.00262    0.00262    0.00262    0.00269    0.00256
   9.79210    0.01967    0.00852    0.18843    0.00281    0.00793   -0.00399    0.05489    0.00023
   0.00157    0.00227    0.00218    0.00222    0.00222    0.00220    0.00223    0.00222    0.00221
   7.21510    0.00236   -0.00301    0.18533   -0.00027    0.00434   -0.00264    0.06510   -0.00203
   0.00182    0.00258    0.00258    0.00256    0.00261    0.00252    0.00265    0.00249    0.00267
  10.64669    0.04857    0.00178    0.23484   -0.00372    0.01442   -0.00224    0.06594   -0.00629
   0.00145    0.00213    0.00198    0.00206    0.00204    0.00205    0.00205    0.00210    0.00200
   7.64689   -0.00381   -0.00171    0.18800   -0.00065    0.00765    0.00500    0.02675   -0.00225
   0.00176    0.00240    0.00258    0.00251    0.00245    0.00250    0.00246    0.00252    0.00244
   9.01540    0.00490   -0.00280    0.11278    0.00088    0.00612    0.00078    0.01206   -0.00030
   0.00169    0.00244    0.00236    0.00241    0.00238    0.00241    0.00238    0.00236    0.00244
   9.31270    0.00132   -0.00186    0.07334   -0.00065   -0.00235    0.00003    0.01539    0.00241
   0.00172    0.00246    0.00243    0.00244    0.00246    0.00249    0.00243    0.00246    0.00246
   8.24184    0.00322   -0.01639    0.08545    0.00009    0.00001    0.00022    0.00271   -0.00409
   0.00205    0.00287    0.00292    0.00295    0.00283    0.00287    0.00293    0.00282    0.00298
  10.28837   -0.00437    0.00638    0.21432   -0.00186    0.00301    0.00283    0.05810    0.00244
   0.00160    0.00221    0.00230    0.00219    0.00232    0.00231    0.00220    0.00221    0.00229
  11.09275    0.07693    0.01328    0.33129   -0.00627    0.00128   -0.00443    0.12297   -0.00405
   0.00202    0.00287    0.00284    0.00290    0.00280    0.00286    0.00283    0.00283    0.00285
   8.57302    0.00749   -0.00142    0.19579    0.00028    0.00234    0.00303    0.04514   -0.00022
   0.00195    0.00280    0.00272    0.00273    0.00279    0.00283    0.00268    0.00287    0.00264
  10.52106    0.00192    0.00574    0.06471    0.00042    0.00604    0.00274   -0.00029   -0.00254
   0.00149    0.00205    0.00214    0.00214    0.00205    0.00214    0.00206    0.00204    0.00217
   8.49299    0.04238   -0.01072    0.18688    0.00089    0.01163   -0.00328    0.04473    0.00048
   0.00223    0.00316    0.00316    0.00319    0.00312    0.00315    0.00319    0.00312    0.00323
   8.56101    0.00659   -0.00406    0.05760    0.00015   -0.00081   -0.00100   -0.00072   -0.00041
   0.00199    0.00286    0.00279    0.00276    0.00289    0.00283    0.00281    0.00278    0.00288
   9.27093   -0.00045    0.00013    0.07067   -0.00086    0.00119   -0.00046    0.01268   -0.00070
   0.00136    0.00190    0.00195    0.00191    0.00191    0.00192    0.00190    0.00188    0.00194
   9.03609    0.00784   -0.00068    0.26274   -0.00078   -0.00037   -0.00059    0.06407   -0.00243
   0.00188    0.00269    0.00264    0.00267    0.00266    0.00270    0.00263    0.00262    0.00272
   9.45648    0.00452   -0.00725    0.16587   -0.00297   -0.00316    0.00254    0.02667    0.00255
   0.00165    0.00236    0.00231    0.00226    0.00240    0.00242    0.00223    0.00232    0.00232
   9.77976    0.01604   -0.00041    0.04728    0.00143    0.00250    0.00054   -0.00047   -0.00052
   0.00233    0.00340    0.00321    0.00333    0.00328    0.00328    0.00331    0.00334    0.00322
  10.69813    0.00942    0.00354    0.27084   -0.00026    0.01052   -0.00055    0.08078   -0.00130
   0.00244    0.00340    0.00348    0.00355    0.00333    0.00363    0.00325    0.00347    0.00341
   9.54659    0.02723   -0.00206    0.33779    0.00189    0.01611   -0.00297    0.12524   -0.00321
   0.00276    0.00388    0.00394    0.00399    0.00381    0.00400    0.00381    0.00395    0.00387
   8.76006    0.02323   -0.00813    0.06504    0.00483    0.01766    0.00402    0.04356   -0.00008
   0.00211    0.00300    0.00295    0.00298    0.00299    0.00301    0.00296    0.00302    0.00295
   8.79379    0.00452   -0.01726    0.19846    0.00002    0.01445   -0.00156    0.03222    0.00006
   0.00103    0.00150    0.00142    0.00147    0.00145    0.00146    0.00147    0.00146    0.00146
   8.69973    0.00519   -0.00374    0.06518    0.00106   -0.00448   -0.00037    0.00079   -0.00315
   0.00286    0.00400    0.00405    0.00385    0.00421    0.00417    0.00391    0.00405    0.00405
  11.05171    0.02677   -0.00843    0.28660   -0.00081    0.00641   -0.00383    0.08078    0.00193
   0.00224    0.00307    0.00331    0.00324    0.00314    0.00314    0.00322    0.00325    0.00311
   9.44631    0.00859   -0.01977    0.19526   -0.00024    0.01873    0.00062    0.03385   -0.00016
   0.00209    0.00296    0.00296    0.00293    0.00301    0.00312    0.00280    0.00295    0.00299
   9.06232    0.00088    0.00373    0.20757   -0.00111    0.01294    0.00414    0.04500    0.00532
   0.00241    0.00362    0.00320    0.00335    0.00349    0.00326    0.00351    0.00337    0.00340
  10.52389    0.00565   -0.00130    0.16071   -0.00005    0.01015   -0.00005    0.02322    0.00136
   0.00185    0.00273    0.00246    0.00276    0.00243    0.00268    0.00251    0.00254    0.00264

